Pure metric geometry: introductory lectures

We discuss domestic affairs of metric spaces, keeping away from any extra structure. Topics include universal spaces, injective spaces, Hausdorff and Gromov--Hausdorff convergences, and ultralimits.

==> list-of-files-pure-metric.txt <==
list-of-files-pure-metric.txt
pure-metric.tex
pure-metric.ind
library.bib
pure-metric.bbl
lectures.sty
metric.tex
uryson.tex
injective.tex
converge.tex
ultralimit.tex
metric-sol.tex
uryson-sol.tex
injective-sol.tex
converge-sol.tex
ultralimit-sol.tex
mppics/pic-1.mps
mppics/pic-2.mps
mppics/pic-3.mps
mppics/pic-4.mps
mppics/pic-29.mps
mppics/pic-100.mps
mppics/pic-105.mps
mppics/pic-200.mps
mppics/pic-205.mps
mppics/pic-210.mps
mppics/pic-405.mps
mppics/pic-410.mps
mppics/pic-415.mps
mppics/pic-500.mps
mppics/pic-505.mps
mppics/pic-605.mps

